Measuring the Accuracy of Object Detectors and Trackers

The accuracy of object detectors and trackers is most commonly evaluated by the Intersection over Union (IoU) criterion. To date, most approaches are restricted to axis-aligned or oriented boxes and, as a consequence, many datasets are only labeled with boxes. Nevertheless, axis-aligned or oriented boxes cannot accurately capture an object's shape. To address this, a number of densely segmented datasets has started to emerge in both the object detection and the object tracking communities. However, evaluating the accuracy of object detectors and trackers that are restricted to boxes on densely segmented data is not straightforward. To close this gap, we introduce the relative Intersection over Union (rIoU) accuracy measure. The measure normalizes the IoU with the optimal box for the segmentation to generate an accuracy measure that ranges between 0 and 1 and allows a more precise measurement of accuracies. Furthermore, it enables an efficient and easy way to understand scenes and the strengths and weaknesses of an object detection or tracking approach. We display how the new measure can be efficiently calculated and present an easy-to-use evaluation framework. The framework is tested on the DAVIS and the VOT2016 segmentations and has been made available to the community.

==> theoretical_no_rot.dat <==
x_0 f(x)
# Comment
1	0.750039
2	0.746514
3	0.740593
4	0.740485
5	0.733511
6	0.733107
7	0.732811
8	0.730199
9	0.728823
10	0.726423
11	0.724994
12	0.719731
13	0.71627
14	0.711816
15	0.710071
16	0.706145
17	0.701544
18	0.69832
19	0.708744
20	0.718307
21	0.681228
22	0.624604
23	0.416619
24	0.383071
25	0.480065
26	0.593701
27	0.6517
28	0.668591
29	0.664162
30	0.662522
31	0.670428
32	0.67139
33	0.669529
34	0.676029
35	0.687225
36	0.687701
37	0.696762
38	0.697941
39	0.704483
40	0.707887
41	0.715035
42	0.72071
43	0.73268


==> theoretical_no_rot_bmx.dat <==
x_0 f(x)
# Comment
1	0.505503
2	0.505831
3	0.523817
4	0.523291
5	0.532898
6	0.531649
7	0.543308
8	0.544437
9	0.540234
10	0.533904
11	0.518471
12	0.507317
13	0.508129
14	0.51679
15	0.536668
16	0.508568
17	0.345793
18	0.297218
19	0.440302
20	0.554836
21	0.550337
22	0.416424
23	0.396408
24	0.559619
25	0.575607
26	0.553743
27	0.522647
28	0.510599
29	0.483996
30	0.494364
31	0.516822
32	0.521138
33	0.538517
34	0.521026
35	0.522284
36	0.505383
37	0.486178
38	0.480589
39	0.521148
40	0.541334
41	0.583014
42	0.576584
43	0.585641
44	0.585658
45	0.572073
46	0.562576
47	0.563994
48	0.567775
49	0.525646
50	0.499532
51	0.497057
52	0.453365
53	0.404149
54	0.340175
55	0.340247
56	0.396169
57	0.435591
58	0.472977
59	0.514778
60	0.47343
61	0.390821
62	0.364362
63	0.316699
64	0.265127
65	0.408693
66	0.457375
67	0.501089
68	0.378788
69	0.26485
70	0.412473
71	0.536261
72	0.59741
73	0.604627
74	0.578543
75	0.583795
76	0.602373
77	0.636669
78	0.635153
79	0.644474
80	0.645677


==> theoretical_no_rot_dog.dat <==
x_0 f(x)
# Comment
1	0.582808
2	0.584074
3	0.59011
4	0.600316
5	0.604685
6	0.600453
7	0.596857
8	0.602894
9	0.636171
10	0.665665
11	0.665427
12	0.642485
13	0.651756
14	0.645492
15	0.649683
16	0.662766
17	0.662435
18	0.688812
19	0.723712
20	0.755611
21	0.791167
22	0.801077
23	0.769224
24	0.74766
25	0.750252
26	0.751942
27	0.749752
28	0.762409
29	0.735286
30	0.698
31	0.68148
32	0.684163
33	0.692602
34	0.687317
35	0.690668
36	0.69452
37	0.678576
38	0.65693
39	0.644718
40	0.62735
41	0.611976
42	0.597449
43	0.581408
44	0.570525
45	0.569562
46	0.588875
47	0.592981
48	0.607036
49	0.629705
50	0.642116
51	0.634331
52	0.629842
53	0.638627
54	0.642787
55	0.639379
56	0.644691
57	0.644486
58	0.638658
59	0.62222
60	0.608898


==> theoretical_no_scale.dat <==
x_0 f(x)
# Comment
1	0.750039
2	0.745463
3	0.730097
4	0.714443
5	0.686485
6	0.656448
7	0.627483
8	0.593992
9	0.565945
10	0.536614
11	0.50777
12	0.480969
13	0.456185
14	0.430215
15	0.405273
16	0.381545
17	0.358973
18	0.334321
19	0.320593
20	0.32739
21	0.359147
22	0.422525
23	0.357586
24	0.285629
25	0.336319
26	0.266578
27	0.221399
28	0.206353
29	0.202432
30	0.197904
31	0.196146
32	0.192704
33	0.190563
34	0.189353
35	0.189521
36	0.189718
37	0.19296
38	0.194403
39	0.197868
40	0.202805
41	0.208077
42	0.212155
43	0.219592



==> theoretical_no_scale_bmx.dat <==
x_0 f(x)
# Comment
1	0.505503
2	0.50437
3	0.522782
4	0.522227
5	0.530506
6	0.523955
7	0.529865
8	0.516713
9	0.524996
10	0.522499
11	0.514332
12	0.500748
13	0.498459
14	0.502792
15	0.511005
16	0.412465
17	0.25616
18	0.253159
19	0.401553
20	0.478384
21	0.405465
22	0.404627
23	0.376228
24	0.486969
25	0.542348
26	0.519289
27	0.480856
28	0.472879
29	0.451234
30	0.445018
31	0.445548
32	0.460152
33	0.476196
34	0.459116
35	0.443755
36	0.428308
37	0.42409
38	0.398426
39	0.416296
40	0.419096
41	0.41589
42	0.416135
43	0.428437
44	0.423113
45	0.432874
46	0.416515
47	0.410906
48	0.399766
49	0.366315
50	0.329967
51	0.313818
52	0.271932
53	0.237575
54	0.209293
55	0.195662
56	0.211271
57	0.217418
58	0.222269
59	0.227107
60	0.201856
61	0.175122
62	0.119903
63	0.10534
64	0.131337
65	0.150973
66	0.151653
67	0.119728
68	0.0923373
69	0.082941
70	0.122295
71	0.193998
72	0.248301
73	0.262012
74	0.264512
75	0.260122
76	0.251881
77	0.249393
78	0.254939
79	0.258019
80	0.246646



==> theoretical_no_scale_dog.dat <==
x_0 f(x)
# Comment
1	0.582808
2	0.578461
3	0.583212
4	0.596265
5	0.600802
6	0.59737
7	0.596633
8	0.58094
9	0.582119
10	0.573735
11	0.542851
12	0.496829
13	0.489612
14	0.470916
15	0.460925
16	0.459045
17	0.444447
18	0.439622
19	0.436031
20	0.42726
21	0.418397
22	0.410375
23	0.408978
24	0.413172
25	0.422936
26	0.4325
27	0.438851
28	0.439877
29	0.441385
30	0.459112
31	0.48406
32	0.516345
33	0.552459
34	0.566508
35	0.595371
36	0.626491
37	0.607009
38	0.572237
39	0.562643
40	0.564072
41	0.553269
42	0.534565
43	0.511829
44	0.49752
45	0.503716
46	0.526053
47	0.543761
48	0.571849
49	0.583439
50	0.568123
51	0.543668
52	0.538742
53	0.53616
54	0.528331
55	0.529037
56	0.529182
57	0.52069
58	0.502898
59	0.481555
60	0.45936




==> theoretical_rect2.dat <==
x_0 f(x)
# Comment
1	0.789136
2	0.789608
3	0.788423
4	0.783744
5	0.774827
6	0.77194
7	0.769905
8	0.767889
9	0.762938
10	0.759085
11	0.753935
12	0.746366
13	0.743603
14	0.739176
15	0.735967
16	0.732025
17	0.727721
18	0.723849
19	0.735223
20	0.740316
21	0.700123
22	0.634072
23	0.475424
24	0.466047
25	0.613224
26	0.646455
27	0.671516
28	0.687168
29	0.682896
30	0.680414
31	0.687399
32	0.689271
33	0.690023
34	0.69526
35	0.701094
36	0.7078
37	0.712989
38	0.719975
39	0.726378
40	0.729139
41	0.734649
42	0.738479
43	0.750699



==> theoretical_rect2_bmx.dat <==
x_0 f(x)
# Comment
1	0.520297
2	0.521591
3	0.533659
4	0.534652
5	0.545376
6	0.538317
7	0.546236
8	0.546737
9	0.545436
10	0.543672
11	0.535789
12	0.530286
13	0.536324
14	0.551336
15	0.549586
16	0.515136
17	0.355752
18	0.386894
19	0.488748
20	0.563413
21	0.5732
22	0.436139
23	0.404372
24	0.561623
25	0.58737
26	0.580865
27	0.572313
28	0.530792
29	0.501712
30	0.497394
31	0.5207
32	0.533697
33	0.558247
34	0.546859
35	0.544654
36	0.530268
37	0.497042
38	0.483478
39	0.526684
40	0.54425
41	0.588851
42	0.585247
43	0.601742
44	0.598892
45	0.593008
46	0.584129
47	0.573481
48	0.574422
49	0.546272
50	0.508025
51	0.503551
52	0.463353
53	0.423312
54	0.383686
55	0.382206
56	0.402159
57	0.437409
58	0.478347
59	0.519781
60	0.489377
61	0.391392
62	0.37005
63	0.322851
64	0.282368
65	0.46528
66	0.488485
67	0.509725
68	0.381673
69	0.276021
70	0.457535
71	0.592228
72	0.620784
73	0.610387
74	0.588038
75	0.600975
76	0.613619
77	0.643212
78	0.640942
79	0.646592
80	0.650298


==> theoretical_rect2_dog.dat <==
x_0 f(x)
# Comment
1	0.696596
2	0.701042
3	0.690019
4	0.688672
5	0.690902
6	0.696547
7	0.703824
8	0.700357
9	0.704371
10	0.736112
11	0.732195
12	0.709918
13	0.710305
14	0.690396
15	0.677759
16	0.684474
17	0.676173
18	0.693341
19	0.724722
20	0.773603
21	0.81147
22	0.803939
23	0.771056
24	0.758589
25	0.764242
26	0.766675
27	0.7746
28	0.780765
29	0.780573
30	0.759148
31	0.744955
32	0.761366
33	0.753558
34	0.744358
35	0.721529
36	0.718688
37	0.710863
38	0.713672
39	0.706205
40	0.698557
41	0.683096
42	0.683723
43	0.682022
44	0.6906
45	0.706624
46	0.69369
47	0.683666
48	0.704358
49	0.727527
50	0.738285
51	0.732542
52	0.734615
53	0.735999
54	0.746537
55	0.744973
56	0.746357
57	0.74973
58	0.736594
59	0.728988
60	0.725405



==> validate_no_rot.dat <==
x_0 f(x)
# Comment
1	0.00000000
2	0.00000000
3	0.00000000
4	0.00000000
5	0.00000000
6	0.00000000
7	0.00000000
8	0.00000000
9	0.00000000
10	0.00000000
11	0.00000000
12	0.00000000
13	0.00000972
14	0.00000000
15	0.00002397
16	0.00002944
17	0.00000000
18	0.00000000
19	0.00000000
20	0.00002264
21	0.00000000
22	0.00003732
23	0.00005399
24	0.00003045
25	0.00000000
26	0.00000000
27	0.00000000
28	0.00000000
29	0.00009674
30	0.00000000
31	0.00001764
32	0.00000000
33	0.00000000
34	0.00000484
35	0.00000000
36	0.00000000
37	0.00000000
38	0.00000000
39	0.00000000
40	0.00002493
41	0.00002179
42	0.00000000
43	0.00000000
44	0.00000000
45	0.00000000
46	0.00000000
47	0.00000645
48	0.00003433
49	0.00000000
50	0.00000000


